How Gender Interacts with Political Values: A Case Study on Czech BERT Models

Neural language models, which reach state-of-the-art results on most natural language processing tasks, are trained on large text corpora that inevitably contain value-burdened content and often capture undesirable biases, which the models reflect. This case study focuses on the political biases of pre-trained encoders in Czech and compares them with a representative value survey. Because Czech is a gendered language, we also measure how the grammatical gender coincides with responses to men and women in the survey. We introduce a novel method for measuring the model's perceived political values. We find that the models do not assign statement probability following value-driven reasoning, and there is no systematic difference between feminine and masculine sentences. We conclude that BERT-sized models do not manifest systematic alignment with political values and that the biases observed in the models are rather due to superficial imitation of training data patterns than systematic value beliefs encoded in the models.

==> reviews.txt <==
============================================================================ 
LREC-COLING 2024 Reviews for Submission #1211
============================================================================ 

Title: How Gender Interacts with Political Values: A Case Study on Czech BERT Models
Authors: Adnan Al Ali and JindÅich LibovickÃ½


============================================================================
                            REVIEWER #1
============================================================================

Briefly, what is the paper about?
---------------------------------------------------------------------------
The article describes an experiment to assess whether LLMs contain systematic biases concerning the author's gender or relations between gender and political categories. By conducting an experiment on Czech language LLMs and comparing it with a sociological study based on questionnaires, in which information concerning political category and gender is provided (among other things), the study concludes that there are no significant biases about gender and the relationship between gender and political opinion, and suggests instead a uniform random dispersion.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                               Relevance: 5
                             Originality: 3
                                  Impact: 3
                               Soundness: 4
                                 Clarity: 5
              Appropriate amount of work: 4
                         Reproducibility: 4
                  Knowledge of the field: 4
                          Review Summary: 4

Review justification
---------------------------------------------------------------------------
Contributions: The subject of bias is essential, as it is both ethically and socially crucial since LLMs are at the basis of many systems in daily use and destined for further development, particularly in generative AI. The paper presents an experiment certainly limited to one language and based on a sociological study but explores with great statistical rigor the possibility of biases, particularly those intrinsic to the system.

Strengths: The article is very clear and comprehensive on interrogating LLMs and drawing conclusions about gender and political bias.

Weaknesses: The experiment cannot lead to definitive conclusions since it is limited to a single language and uses a single sociological reference study to model "the real world."
---------------------------------------------------------------------------


Feedback for authors
---------------------------------------------------------------------------
Given the weakness noted, the last sentence is too strong ("We, therefore, conclude that the models likely have no systematic perceived political values.  ") and needs to be weighted. 
Regrettably, the prompts and the calibration dataset they generate are not provided for reproducibility reasons. On the other hand (still on calibration data), one wonders what ChatGPT does with a request for "apolitical" questions and what effect this might have on the "agree-disagree" correlation (compared with other prompts). 
Lastly, the "ethics statement" section falls more under the "study limitation" section; perhaps the two titles should be combined.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Briefly, what is the paper about?
---------------------------------------------------------------------------
The author(s) propose a framework to examine gender bias and political values in Czech language models. Specifically, they investigate whether these models have biases about the political beliefs of men vs. women. They used questions and data collected from an existing survey about political beliefs. Language models were prompted with statements like, "She said that she agrees/disagrees that... " and "He said that he agrees/disagrees that...". Results showed that the models did not predict a difference between men and women in the political dimensions captured by the survey, even though the actual survey results did show a difference between men and women's answers.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                               Relevance: 5
                             Originality: 3
                                  Impact: 3
                               Soundness: 4
                                 Clarity: 5
              Appropriate amount of work: 4
                         Reproducibility: 5
                  Knowledge of the field: 4
                          Review Summary: 4

Review justification
---------------------------------------------------------------------------
Contributions:
Framework was presented to examine Czech language models' biases about political beliefs of men and women. Demonstrates that the models do not exhibit systematic biases about gender and political beliefs.

Strengths:
It is straightforward and concise, yet feels sufficiently thorough. Experiment and conclusions were supported with evidence. Ideas and methods were communicated clearly.

Weaknesses:
Honestly, I'm hard-pressed to think of a serious weakness. I liked that the question and method were simple and well defined. Perhaps one could argue that the simplicity of the method may fail to pick up on more subtle biases. But without evidence to indicate such a problem, I can not count it as a weakness.
---------------------------------------------------------------------------


Feedback for authors
---------------------------------------------------------------------------
I liked the paper, and don't have any significant complaints. The only thing that would have made it better for me is if you had one or two sentences summarizing the actual political differences between men and women found in the survey. I know the summary stats are presented in Table 2, but it would have been nice to have some simple statements like, "On average, men scored higher in the dimension of antiauthoritarianism." This would have made your statement about real-life differences between men and women more salient, without the reader needing to thoroughly examine Table 2 to understand what differences you are referring to. Again, this is not a major flaw, just a tiny change to help the reader's understanding.
---------------------------------------------------------------------------


Questions for the authors
---------------------------------------------------------------------------
A: Do you think this prompting framework ("She/He said that she/he agrees/disagrees that...") can be used to detect bias about gender and political belief in models for other languages? Was there any feature of Czech that specifically led you to this formulation, or that you suspect make identifying bias easier or more difficult than in other languages? (Such as the language being strongly gendered, as you mentioned.)

B: Supposing there was an underlying bias about gender and political belief in the models, do you have any reason to suspect that your formulation of the problem would fail to pick up on the bias? For example, could it be that 'agree' and 'disagree' had similar likelihood because of the prompting structure, and not because the language models lack bias?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

Briefly, what is the paper about?
---------------------------------------------------------------------------
This papers seeks to check to see if pretrained models in Czech have any political bias, comparing them to a survey. The paper also looks at how the grammatical gender (in the gendered Czech language) comparers to survey responses. The authors conclude that there is "no systemic difference between feminine and masculine sentences", and there is no alignment of the models with political values.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                               Relevance: 4
                             Originality: 3
                                  Impact: 2
                               Soundness: 2
                                 Clarity: 2
              Appropriate amount of work: 2
                         Reproducibility: N/A
                  Knowledge of the field: N/A
                          Review Summary: 2

Review justification
---------------------------------------------------------------------------
Contributions: This paper seeks to check to see if pretrained models in Czech have any political bias, comparing them to a survey. The paper also looks at how the grammatical gender (in the gendered Czech language) comparers to survey responses.

Strengths: Good problem to examine.

Weaknesses: The paper is hard to read and understand.

For example: It is not clear how to interpret: "Although there are convincing arguments that LMs reflect moral and political values from the training data (Bender et al., 2021) and several studies show general trends supporting it (Feng et al., 2023Í¾ Schramowski et al., 2022), there is little evidence for correlation or even causal relation of the observed biases with the values in the models, which we study in this paper." Are the authors suggesting that while there are convincing arguments and some trends which suggest such biases, the authors find no evidence of these? In that case, it would be great if the authors propose reasons for the arguments sounding convincing or trends seen.

Along the same lines, how does one interpret "The results suggest that the models have no significant connection between gender and political values, although, in reality, the connection seems to exist."? Is there a connection or not? What do we make of "This may suggest that the models' perceived political beliefs are rather weak and the ratings are influenced by other random variables."?
---------------------------------------------------------------------------


Feedback for authors
---------------------------------------------------------------------------
The prompt methodology in 3.1 would be clearer with step-by-step examples. 

It is not clear to the non-Czech reader why the example at footnote 2 is gender-neutral.

"We draw the comparison data from a representative survey conducted within a study (KopeckÃ½ et al., 2022)published comparing four political values of people infected and not infected with Toxoplasma gondii: (1) Anti-authoritarianism (AntiAuth), (2) Cultural liberalism (CultLib), (3) Economic equity (EconEq), (4) Tribalism (Trib)." Tha authors should have quoted the first sentence of the cited paper to explain that "Humans infected by Toxoplasma gondii express no specific symptoms but manifest higher incidence of many diseases, disorders and differences in personality and behavior. From  < https://journals.sagepub.com/doi/10.1177/14747049221112657> ". They should also explain why this is good data for comparison. Absent that, the comparison seems very random.

 I do not understand the discussion about Table 2. Consider: "The models made little difference between
the ratings of feminine and masculine sentences (â¤ 0.2). " For instance, look at the differences between RobeCzech F & M, or SlavicBERT F&M, under AntiAuth. These seem to be huge.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #4
============================================================================

Briefly, what is the paper about?
---------------------------------------------------------------------------
The study focuses on the political biases of pre-trained encoders in Czech and compares them with a representative (political) values survey. The authors examine the relationship between gender (using binary classification of female and male) and political value biases in a model. Therefore, the authors introduce a novel method for measuring the model's perceived political values. 

(The research design closely follows Arora et al. (2023) but with a focus on Czech as a gendered language, incorporating grammatical gender into its grammar.)
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                               Relevance: 4
                             Originality: 3
                                  Impact: 3
                               Soundness: 3
                                 Clarity: 3
              Appropriate amount of work: 3
                         Reproducibility: 2
                  Knowledge of the field: 2
                          Review Summary: 3

Review justification
---------------------------------------------------------------------------
Contributions: 
* The study analyzes political biases of pre-trained encoders in Czech and compares them with a representative value survey. The authors introduce a novel method for measuring the model's perceived political values.
* The authors examine the relationship between gender (using binary classification of female and male) and political value biases in a model.
* And the authors introduce a novel method for measuring the model's perceived political values. 

(The research design closely follows Arora et al. (2023) but with a focus on Czech as a gendered language, incorporating grammatical gender into its grammar.)

Strengths:
* Investigating the impact of political biases in language models is crucial, especially considering their widespread use out-of-the-box. These biases might have a significant impact on upcoming elections, making this work highly relevant. Therefore, it represents a valuable contribution to the widely used BERT models.
* It is highly relevant and important to develop measurements to gain a better understanding of the possible political basis inherent in models. Only such measures can help achieve a more transparent use of models and increase awareness of their limitations. By understanding the characteristics of models, we can identify any biases that may exist and work towards reducing them.

Weaknesses:
* The authors made a claim that "there is little evidence for correlation..." but did not cite any related work to support it, which leaves the assertion without a clear basis. Also, I found it a bit unclear why they focused on pre-trained encoders in the motivation section, but maybe it is because they are more widely available. Additionally, the authors cited work that used the "Political Compass" to measure political leaning, but they did not differentiate between "leaning" and "values". For me, in its current form, the paper lacks a clear definition of e.g. "political values" which raises the question of why the authors used the "sociological survey" without proper motivation. It is not a methodological weakness, but it makes it difficult to compare the findings to other studies if the terminology used to analyze the aspects is unclear.
* The paper aims to contribute multiple things in a short span. Firstly, it implicitly investigates the correlation between gender and political values. Secondly, it introduces a new method to measure these political values. While having multiple new contributions is commendable, it raises questions about the robustness of the study. For instance, the authors did not compare their new method to other methods measuring political values. Similarly, the authors only used one set of survey questions as an example for measuring political values. It would have been better if the authors had a stronger focus on one aspect. Having different ambiguous aspects in the study brings into question the robustness of the findings. Without a clear comparison between other methods, the claimed findings could be just a result of the method and items used in the study.
* The authors of the paper created a calibration set but did not mention which version of GPT (either 3.5 or 4 and the specific version) was used. Stating only the date is not enough to compare the results. Moreover, it would be helpful for me to see some examples of the output. However, considering the limited space in a short paper, it could be challenging to include all the details.
* In section 3.1 of the paper, the authors use "prompts" to demonstrate their findings. It would be useful to know how they came up with these specific prompts and whether they conducted any comparisons, as model performance can be influenced by the way prompts are formulated. Therefore, the observed effect might change simply due to the wording of the prompt.
---------------------------------------------------------------------------


Feedback for authors
---------------------------------------------------------------------------
Thank you for your valuable contribution. I was happy to see the effort you put toward analyzing potential political biases!

I feel that the current form of the work is trying to contribute too much at once. I would be happy to see a more focused approach on one of the aspects or have it presented in a longer version. As a short paper, it seems to be missing some key comparisons or a clearer focus on one or two aspects.
---------------------------------------------------------------------------


Questions for the authors
---------------------------------------------------------------------------
A:  I was wondering if you have looked into "prompt engineering" and tested the robustness of your findings with different prompts or formats. I would be happy if you could share some insights.

B: You mentioned that the survey you selected is representative. Could you please explain the reason for choosing this particular survey? How does it accurately represent political values? Additionally, were there any other surveys that you did not consider using? If so, could you please explain the reasons for not selecting them?

C: You mentioned on page 2 that your measurement method is more robust compared to other methods, which is great. However, I was wondering if it would be beneficial to compare your results directly with those of the other methods to confirm that your measurement is indeed more robust. This would also help to clearly illustrate the limitations of the other measures in your particular context. Have you compared your method to other methods or solely to the survey?
---------------------------------------------------------------------------

